On the convergence of spectral deferred correction methods

In this work we analyze the convergence properties of the Spectral Deferred Correction (SDC) method originally proposed by Dutt et al. [BIT, 40 (2000), pp. 241--266]. The framework for this high-order ordinary differential equation (ODE) solver is typically described wherein a low-order approximation (such as forward or backward Euler) is lifted to higher order accuracy by applying the same low-order method to an error equation and then adding in the resulting defect to correct the solution. Our focus is not on solving the error equation to increase the order of accuracy, but on rewriting the solver as an iterative Picard integral equation solver. In doing so, our chief finding is that it is not the low-order solver that picks up the order of accuracy with each correction, but it is the underlying quadrature rule of the right hand side function that is solely responsible for picking up additional orders of accuracy. Our proofs point to a total of three sources of errors that SDC methods carry: the error at the current time point, the error from the previous iterate, and the numerical integration error that comes from the total number of quadrature nodes used for integration. The second of these two sources of errors is what separates SDC methods from Picard integral equation methods; our findings indicate that as long as difference between the current and previous iterate always gets multiplied by at least a constant multiple of the time step size, then high-order accuracy can be found even if the underlying "solver" is inconsistent the underlying ODE. From this vantage, we solidify the prospects of extending spectral deferred correction methods to a larger class of solvers to which we present some examples.

==> convergence_explicit_picard_iteration_lam_2_order_3.dat <==
5.000000000000000e+00 1.579261108727976e+04
2.500000000000000e+00 2.321369575892289e+04
1.250000000000000e+00 2.599937826614768e+00
6.250000000000000e-01 8.755868426189216e-02
3.125000000000000e-01 8.897594570932374e-03
1.562500000000000e-01 9.955466825233026e-04
7.812500000000000e-02 1.180465314724822e-04
3.906250000000000e-02 1.439035784978239e-05
1.953125000000000e-02 1.777077806395778e-06
9.765625000000000e-03 2.208129198156512e-07


==> convergence_explicit_picard_iteration_lam_2_order_4.dat <==
5.000000000000000e+00 1.551424729293361e+05
2.500000000000000e+00 2.781463034839202e+04
1.250000000000000e+00 6.049200945784485e-01
6.250000000000000e-01 1.972285209571322e-02
3.125000000000000e-01 9.338114543253559e-04
1.562500000000000e-01 5.129302740492382e-05
7.812500000000000e-02 3.022038139318749e-06
3.906250000000000e-02 1.836933834036474e-07
1.953125000000000e-02 1.132721227989995e-08
9.765625000000000e-03 7.032771127220949e-10


==> convergence_explicit_picard_iteration_lam_2_order_5.dat <==
5.000000000000000e+00 7.469065555264886e+05
2.500000000000000e+00 1.161570105148395e+04
1.250000000000000e+00 1.822441950335916e-01
6.250000000000000e-01 3.718332239880753e-03
3.125000000000000e-01 8.925511059537403e-05
1.562500000000000e-01 2.456276382128905e-06
7.812500000000000e-02 7.240231367439105e-08
3.906250000000000e-02 2.201048214892127e-09
1.953125000000000e-02 6.787093943081078e-11
9.765625000000000e-03 2.106730876150205e-12


==> convergence_explicit_picard_iteration_lam_2_order_6.dat <==
5.000000000000000e+00 1.731044247796788e+06
2.500000000000000e+00 2.364341697219852e+03
1.250000000000000e+00 6.332298762650783e-02
6.250000000000000e-01 6.297892899020742e-04
3.125000000000000e-01 7.496030019080283e-06
1.562500000000000e-01 1.026796605202642e-07
7.812500000000000e-02 1.509434620961068e-09
3.906250000000000e-02 2.291193034391915e-11
1.953125000000000e-02 3.530967672327345e-13
9.765625000000000e-03 5.430221403489726e-15


==> convergence_explicit_picard_iteration_lam_5_order_3.dat <==
5.000000000000000e+00 5.362312611111116e+06
2.500000000000000e+00 4.492659283035177e+09
1.250000000000000e+00 2.367594026263647e+11
6.250000000000000e-01 8.258970033688324e+05
3.125000000000000e-01 1.881202156177523e-01
1.562500000000000e-01 1.836038584560633e-02
7.812500000000000e-02 1.998316776984224e-03
3.906250000000000e-02 2.335524371592375e-04
1.953125000000000e-02 2.828024862464940e-05
9.765625000000000e-03 3.481320556506298e-06


==> convergence_explicit_picard_iteration_lam_5_order_4.dat <==
5.000000000000000e+00 3.804834024102549e+09
2.500000000000000e+00 2.589610663124421e+12
1.250000000000000e+00 4.154231450863212e+12
6.250000000000000e-01 4.046180640897519e+02
3.125000000000000e-01 5.526986840582510e-02
1.562500000000000e-01 2.440967976619858e-03
7.812500000000000e-02 1.291769687372209e-04
3.906250000000000e-02 7.484649515617469e-06
1.953125000000000e-02 4.515515455290245e-07
9.765625000000000e-03 2.774683979789748e-08


==> convergence_explicit_picard_iteration_lam_5_order_5.dat <==
5.000000000000000e+00 6.479801187156812e+11
2.500000000000000e+00 3.081663601532133e+14
1.250000000000000e+00 6.847394334267992e+12
6.250000000000000e-01 8.219135586153085e-01
3.125000000000000e-01 1.281227458669651e-02
1.562500000000000e-01 2.911058659118652e-04
7.812500000000000e-02 7.729524315385273e-06
3.906250000000000e-02 2.241162899274088e-07
1.953125000000000e-02 6.762789481698996e-09
9.765625000000000e-03 2.078118501182562e-10


==> convergence_explicit_picard_iteration_lam_5_order_6.dat <==
5.000000000000000e+00 4.216592924200777e+13
2.500000000000000e+00 6.989919364511895e+15
1.250000000000000e+00 1.730392548136406e+12
6.250000000000000e-01 3.002816880169283e-01
3.125000000000000e-01 2.727843259391077e-03
1.562500000000000e-01 3.062264749024133e-05
7.812500000000000e-02 4.043818919860157e-07
3.906250000000000e-02 5.844311677561225e-09
1.953125000000000e-02 8.802858371905589e-11
9.765625000000000e-03 1.350719283856173e-12


==> convergence_explicit_sdc_integrator_lam_2_order_3.dat <==
5.000000000000000e+00 2.446200426197783e+05
2.500000000000000e+00 1.289662922921666e+06
1.250000000000000e+00 5.758951608200161e+02
6.250000000000000e-01 1.580125049924560e-01
3.125000000000000e-01 1.539918659064598e-02
1.562500000000000e-01 1.672897282417158e-03
7.812500000000000e-02 1.951107372712394e-04
3.906250000000000e-02 2.358423877142285e-05
1.953125000000000e-02 2.900073042932451e-06
9.765625000000000e-03 3.595856666420962e-07


==> convergence_explicit_sdc_integrator_lam_2_order_4.dat <==
5.000000000000000e+00 4.514183078090990e+07
2.500000000000000e+00 4.419124451989742e+07
1.250000000000000e+00 2.648606792874966e+02
6.250000000000000e-01 6.414329684263205e-02
3.125000000000000e-01 2.675904319441065e-03
1.562500000000000e-01 1.395915722556282e-04
7.812500000000000e-02 8.023171161776580e-06
3.906250000000000e-02 4.817542655769130e-07
1.953125000000000e-02 2.952643696698219e-08
9.765625000000000e-03 1.827661104729111e-09


==> convergence_explicit_sdc_integrator_lam_2_order_5.dat <==
5.000000000000000e+00 2.318825088426536e+07
2.500000000000000e+00 6.287534335477093e+07
1.250000000000000e+00 4.191958819926496e+00
6.250000000000000e-01 1.877603983367515e-02
3.125000000000000e-01 4.022314641814389e-04
1.562500000000000e-01 1.040645891822745e-05
7.812500000000000e-02 2.973186903216540e-07
3.906250000000000e-02 8.898182471445819e-09
1.953125000000000e-02 2.722392267080306e-10
9.765625000000000e-03 8.418515680858365e-12


==> convergence_explicit_sdc_integrator_lam_2_order_6.dat <==
5.000000000000000e+00 4.034764823551278e+10
2.500000000000000e+00 5.298181620733442e+08
1.250000000000000e+00 1.128750143850665e+00
6.250000000000000e-01 5.199196706565799e-03
3.125000000000000e-01 5.347139149871422e-05
1.562500000000000e-01 6.819220414405800e-07
7.812500000000000e-02 9.673469040213338e-09
3.906250000000000e-02 1.442443822336743e-10
1.953125000000000e-02 2.202552983457696e-12
9.765625000000000e-03 3.241766927276966e-14


==> convergence_explicit_sdc_integrator_lam_5_order_3.dat <==
5.000000000000000e+00 5.169613014627088e+07
2.500000000000000e+00 1.706997190518068e+12
1.250000000000000e+00 1.741605678484407e+15
6.250000000000000e-01 4.687065360876826e+11
3.125000000000000e-01 3.538402192755503e-01
1.562500000000000e-01 3.216462032747894e-02
7.812500000000000e-02 3.384638245041832e-03
3.906250000000000e-02 3.876456832576164e-04
1.953125000000000e-02 4.644680149409873e-05
9.765625000000000e-03 5.687333677368565e-06


==> convergence_explicit_sdc_integrator_lam_5_order_4.dat <==
5.000000000000000e+00 3.059510053599689e+14
2.500000000000000e+00 1.611421262546961e+18
1.250000000000000e+00 7.479992404541381e+19
6.250000000000000e-01 4.347860441920872e+12
3.125000000000000e-01 1.979588295001328e-01
1.562500000000000e-01 7.191113146018046e-03
7.812500000000000e-02 3.559989303295572e-04
3.906250000000000e-02 1.999350140241819e-05
1.953125000000000e-02 1.187858109743413e-06
9.765625000000000e-03 7.243722042541578e-08


==> convergence_explicit_sdc_integrator_lam_5_order_5.dat <==
5.000000000000000e+00 1.456723102311312e+17
2.500000000000000e+00 4.782907341756309e+20
1.250000000000000e+00 2.005403462387251e+20
6.250000000000000e-01 4.401451157247504e+10
3.125000000000000e-01 6.776451188725788e-02
1.562500000000000e-01 1.352075303266674e-03
7.812500000000000e-02 3.326055606271898e-05
3.906250000000000e-02 9.275507923249106e-07
1.953125000000000e-02 2.744720629961366e-08
9.765625000000000e-03 8.351980127452869e-10


==> convergence_explicit_sdc_integrator_lam_5_order_6.dat <==
5.000000000000000e+00 1.383209136055846e+25
2.500000000000000e+00 3.895898390139538e+26
1.250000000000000e+00 2.483957265455464e+24
6.250000000000000e-01 1.091642202464293e+09
3.125000000000000e-01 2.437078143842566e-02
1.562500000000000e-01 2.264277877084994e-04
7.812500000000000e-02 2.733950083185767e-06
3.906250000000000e-02 3.778941863231214e-08
1.953125000000000e-02 5.566606119468828e-10
9.765625000000000e-03 8.451300573898668e-12


==> convergence_implicit_sdc_integrator_theta_0.1.dat <==
2.500000000000000e-01 3.971209514541877e-04
1.250000000000000e-01 2.694960241488684e-05
6.250000000000000e-02 1.747275137224899e-06
3.125000000000000e-02 1.111470814163700e-07
1.562500000000000e-02 7.005967585771769e-09
7.812500000000000e-03 4.392297980569982e-10
3.906250000000000e-03 2.702456275169850e-11
1.953125000000000e-03 1.325829791154659e-12


==> convergence_implicit_sdc_integrator_theta_0.1_ncor_4.dat <==
2.500000000000000e-01 5.046700213788942e-05
1.250000000000000e-01 1.674905285588331e-06
6.250000000000000e-02 6.061362828624436e-08
3.125000000000000e-02 2.489880808578103e-09
1.562500000000000e-02 1.178822866668949e-10
7.812500000000000e-03 5.738186584179391e-12
3.906250000000000e-03 7.344719784796088e-13
1.953125000000000e-03 1.003119371225995e-12


==> convergence_implicit_sdc_integrator_theta_0.1_ncor_5.dat <==
2.500000000000000e-01 3.661517169098763e-06
1.250000000000000e-01 3.138111760230377e-07
6.250000000000000e-02 2.126265264154569e-08
3.125000000000000e-02 1.356465485300065e-09
1.562500000000000e-02 8.464110529480084e-11
7.812500000000000e-03 4.734654699832789e-12
3.906250000000000e-03 7.700149532241635e-13
1.953125000000000e-03 1.004591587397780e-12


==> convergence_implicit_sdc_integrator_theta_0.1_ncor_6.dat <==
2.500000000000000e-01 5.368876007684886e-06
1.250000000000000e-01 3.482511137215250e-07
6.250000000000000e-02 2.185287211049700e-08
3.125000000000000e-02 1.366072394017327e-09
1.562500000000000e-02 8.479006608428612e-11
7.812500000000000e-03 4.738804202300965e-12
3.906250000000000e-03 7.700149532241635e-13
1.953125000000000e-03 1.004591587397780e-12


==> convergence_implicit_sdc_integrator_theta_0.1_ncor_7.dat <==
2.500000000000000e-01 5.591089560934874e-06
1.250000000000000e-01 3.498415244399769e-07
6.250000000000000e-02 2.186454993687003e-08
3.125000000000000e-02 1.366163607898060e-09
1.562500000000000e-02 8.479095911856743e-11
7.812500000000000e-03 4.738804202300965e-12
3.906250000000000e-03 7.700149532241635e-13
1.953125000000000e-03 1.004591587397780e-12


==> convergence_implicit_sdc_integrator_theta_0.1_ncor_8.dat <==
2.500000000000000e-01 5.583057636410685e-06
1.250000000000000e-01 3.497985666537476e-07
6.250000000000000e-02 2.186436302658214e-08
3.125000000000000e-02 1.366163812094944e-09
1.562500000000000e-02 8.479084253228574e-11
7.812500000000000e-03 4.738804202300965e-12
3.906250000000000e-03 7.700149532241635e-13
1.953125000000000e-03 1.004591587397780e-12


==> convergence_implicit_sdc_integrator_theta_0.5.dat <==
2.500000000000000e-01 4.206797979653445e-04
1.250000000000000e-01 2.460070971108737e-05
6.250000000000000e-02 1.439467470418339e-06
3.125000000000000e-02 8.628677258091270e-08
1.562500000000000e-02 5.269572980155316e-09
7.812500000000000e-03 3.258514406593150e-10
3.906250000000000e-03 2.074882829848181e-11
1.953125000000000e-03 1.974392715249522e-12


==> convergence_implicit_sdc_integrator_theta_0.5_ncor_4.dat <==
2.500000000000000e-01 2.910217372240010e-05
1.250000000000000e-01 1.223441191495989e-06
6.250000000000000e-02 5.183593861771186e-08
3.125000000000000e-02 2.309778115667702e-09
1.562500000000000e-02 1.140268246403765e-10
7.812500000000000e-03 5.645554278617949e-12
3.906250000000000e-03 7.369143733188719e-13
1.953125000000000e-03 1.010089787632973e-12


==> convergence_implicit_sdc_integrator_theta_0.5_ncor_5.dat <==
2.500000000000000e-01 9.852948083065456e-06
1.250000000000000e-01 4.157492466702166e-07
6.250000000000000e-02 2.280884554154406e-08
3.125000000000000e-02 1.379957754404954e-09
1.562500000000000e-02 8.499783854603925e-11
7.812500000000000e-03 4.741766364226329e-12
3.906250000000000e-03 7.730527957213685e-13
1.953125000000000e-03 1.011824269180592e-12


==> convergence_implicit_sdc_integrator_theta_0.5_ncor_6.dat <==
2.500000000000000e-01 5.674785913234045e-06
1.250000000000000e-01 3.488842575923001e-07
6.250000000000000e-02 2.185088704638448e-08
3.125000000000000e-02 1.366037387019601e-09
1.562500000000000e-02 8.479007426539878e-11
7.812500000000000e-03 4.736088509758732e-12
3.906250000000000e-03 7.726796258858612e-13
1.953125000000000e-03 1.011824269180592e-12


==> convergence_implicit_sdc_integrator_theta_0.5_ncor_7.dat <==
2.500000000000000e-01 5.543299512667161e-06
1.250000000000000e-01 3.496284708801588e-07
6.250000000000000e-02 2.186375863719762e-08
3.125000000000000e-02 1.366161754329891e-09
1.562500000000000e-02 8.479127865214353e-11
7.812500000000000e-03 4.736309068835957e-12
3.906250000000000e-03 7.726796258858612e-13
1.953125000000000e-03 1.011824269180592e-12


==> convergence_implicit_sdc_integrator_theta_0.5_ncor_8.dat <==
2.500000000000000e-01 5.579840536774673e-06
1.250000000000000e-01 3.497973637705364e-07
6.250000000000000e-02 2.186436729017338e-08
3.125000000000000e-02 1.366162881220304e-09
1.562500000000000e-02 8.479127865214353e-11
7.812500000000000e-03 4.736309068835957e-12
3.906250000000000e-03 7.726796258858612e-13
1.953125000000000e-03 1.011824269180592e-12


==> convergence_implicit_sdc_integrator_theta_1.dat <==
2.500000000000000e-01 9.235677277623117e-03
1.250000000000000e-01 5.914889329277058e-04
6.250000000000000e-02 3.443202904974248e-05
3.125000000000000e-02 2.022867498404293e-06
1.562500000000000e-02 1.216549735776000e-07
7.812500000000000e-03 7.444354404393306e-09
3.906250000000000e-03 4.606452860493088e-10
1.953125000000000e-03 2.914353940460607e-11


==> convergence_implicit_sdc_integrator_theta_1_ncor_4.dat <==
2.500000000000000e-01 1.223595283599228e-03
1.250000000000000e-01 5.422343176495320e-05
6.250000000000000e-02 2.079128680387917e-06
3.125000000000000e-02 7.010012480836166e-08
1.562500000000000e-02 2.266031213923644e-09
7.812500000000000e-03 7.182477898712416e-11
3.906250000000000e-03 1.689252829319099e-12
1.953125000000000e-03 9.591067463515728e-13


==> convergence_implicit_sdc_integrator_theta_1_ncor_5.dat <==
2.500000000000000e-01 5.156941713989238e-04
1.250000000000000e-01 1.058623445838078e-05
6.250000000000000e-02 1.732385450486065e-07
3.125000000000000e-02 3.541009297207162e-09
1.562500000000000e-02 1.166289232919252e-10
7.812500000000000e-03 5.217560679197346e-12
3.906250000000000e-03 7.720296643161848e-13
1.953125000000000e-03 1.014723246341778e-12


==> convergence_implicit_sdc_integrator_theta_1_ncor_6.dat <==
2.500000000000000e-01 1.174376039540606e-04
1.250000000000000e-01 8.386149150633670e-07
6.250000000000000e-02 1.882339644952460e-08
3.125000000000000e-02 1.324865452487172e-09
1.562500000000000e-02 8.440775049345209e-11
7.812500000000000e-03 4.732226948520752e-12
3.906250000000000e-03 7.739325328010727e-13
1.953125000000000e-03 1.015106413051454e-12


==> convergence_implicit_sdc_integrator_theta_1_ncor_7.dat <==
2.500000000000000e-01 2.360205468755102e-05
1.250000000000000e-01 2.025100057728880e-07
6.250000000000000e-02 2.125704902290255e-08
3.125000000000000e-02 1.363990993608077e-09
1.562500000000000e-02 8.478455776675188e-11
7.812500000000000e-03 4.737175626321049e-12
3.906250000000000e-03 7.739325328010727e-13
1.953125000000000e-03 1.015106413051454e-12


==> convergence_implicit_sdc_integrator_theta_1_ncor_8.dat <==
2.500000000000000e-01 3.576318559742625e-06
1.250000000000000e-01 3.429180392916739e-07
6.250000000000000e-02 2.187147307522588e-08
3.125000000000000e-02 1.366197585046679e-09
1.562500000000000e-02 8.479160886601366e-11
7.812500000000000e-03 4.737175626321049e-12
3.906250000000000e-03 7.739325328010727e-13
1.953125000000000e-03 1.015106413051454e-12


==> convergence_implicit_sdc_integrator_theta_3.dat <==
2.500000000000000e-01 1.130035743939595e-01
1.250000000000000e-01 2.136522513837894e-02
6.250000000000000e-02 1.696131203440602e-03
3.125000000000000e-02 1.012126281596634e-04
1.562500000000000e-02 5.883239858477497e-06
7.812500000000000e-03 3.489840217936706e-07
3.906250000000000e-03 2.115982455361244e-08
1.953125000000000e-03 1.301656269176615e-09


==> convergence_implicit_sdc_integrator_theta_3_ncor_4.dat <==
2.500000000000000e-01 1.245197655442407e-01
1.250000000000000e-01 7.640278729391483e-03
6.250000000000000e-02 2.070921072079081e-04
3.125000000000000e-02 9.108145950055471e-06
1.562500000000000e-02 3.244715563909213e-07
7.812500000000000e-03 1.063039877754726e-08
3.906250000000000e-03 3.377983897756456e-10
1.953125000000000e-03 9.909390417191175e-12


==> convergence_implicit_sdc_integrator_theta_3_ncor_5.dat <==
2.500000000000000e-01 9.018850228757355e-02
1.250000000000000e-01 2.611168847433542e-03
6.250000000000000e-02 7.922896351859729e-05
3.125000000000000e-02 1.293161486181732e-06
1.562500000000000e-02 1.872011319525692e-08
7.812500000000000e-03 2.756519940156579e-10
3.906250000000000e-03 3.833205357415422e-12
1.953125000000000e-03 9.735168133486910e-13


==> convergence_implicit_sdc_integrator_theta_3_ncor_6.dat <==
2.500000000000000e-01 3.453577882946975e-02
1.250000000000000e-01 1.491697008665756e-03
6.250000000000000e-02 9.051713090429252e-06
3.125000000000000e-02 9.048321146096336e-08
1.562500000000000e-02 8.529092477032427e-10
7.812500000000000e-03 7.159236969694779e-12
3.906250000000000e-03 8.381014869152518e-13
1.953125000000000e-03 1.013102168385730e-12


==> convergence_implicit_sdc_integrator_theta_3_ncor_7.dat <==
2.500000000000000e-01 3.075288947315205e-02
1.250000000000000e-01 3.158059392856706e-04
6.250000000000000e-02 2.978944709713331e-06
3.125000000000000e-02 1.319618442444627e-08
1.562500000000000e-02 3.198917484883616e-11
7.812500000000000e-03 4.549315208869343e-12
3.906250000000000e-03 7.744191062116892e-13
1.953125000000000e-03 1.011029975310817e-12


==> convergence_implicit_sdc_integrator_theta_3_ncor_8.dat <==
2.500000000000000e-01 2.588258104977862e-02
1.250000000000000e-01 1.857009419794982e-04
6.250000000000000e-02 5.032146493633874e-07
3.125000000000000e-02 1.373861924415065e-09
1.562500000000000e-02 8.575202671457453e-11
7.812500000000000e-03 4.741104569712000e-12
3.906250000000000e-03 7.745704673553723e-13
1.953125000000000e-03 1.011029975310817e-12


==> convergence_implicit_sdc_integrator_theta_5.dat <==
2.500000000000000e-01 2.913973566426454e-01
1.250000000000000e-01 5.487970750344224e-02
6.250000000000000e-02 7.663252874648047e-03
3.125000000000000e-02 5.371125427330791e-04
1.562500000000000e-02 3.147728249227021e-05
7.812500000000000e-03 1.835663153270701e-06
3.906250000000000e-03 1.095714388393689e-07
1.953125000000000e-03 6.673176607398427e-09


==> convergence_implicit_sdc_integrator_theta_5_ncor_4.dat <==
1.250000000000000e-01 4.947214017205782e-02
6.250000000000000e-02 1.862082026683939e-03
3.125000000000000e-02 6.288853075474134e-05
1.562500000000000e-02 2.586391540859605e-06
7.812500000000000e-03 8.929070959749435e-08
3.906250000000000e-03 2.893878796829869e-09
1.953125000000000e-03 9.103815828564311e-11


==> convergence_implicit_sdc_integrator_theta_5_ncor_5.dat <==
1.250000000000000e-01 2.434206600541932e-02
6.250000000000000e-02 8.025151369198384e-04
3.125000000000000e-02 1.909026425484253e-05
1.562500000000000e-02 2.924204700225175e-07
7.812500000000000e-03 4.210441433315682e-09
3.906250000000000e-03 6.134694908221529e-11
1.953125000000000e-03 7.886394253375912e-13


==> convergence_implicit_sdc_integrator_theta_5_ncor_6.dat <==
1.250000000000000e-01 1.140588600842885e-02
6.250000000000000e-02 3.190834879938896e-04
3.125000000000000e-02 1.749698908386976e-06
1.562500000000000e-02 1.915308825787430e-08
7.812500000000000e-03 1.755428251134281e-10
3.906250000000000e-03 2.247420607985056e-12
1.953125000000000e-03 1.024549683974981e-12


==> convergence_implicit_sdc_integrator_theta_5_ncor_7.dat <==
2.500000000000000e-01 2.349202231214497e-01
1.250000000000000e-01 1.036352486350849e-02
6.250000000000000e-02 6.393007130423786e-05
3.125000000000000e-02 5.645563823210989e-07
1.562500000000000e-02 2.311391182745144e-09
7.812500000000000e-03 4.151275317927343e-12
3.906250000000000e-03 7.878969525998140e-13
1.953125000000000e-03 1.013578744707596e-12


==> convergence_implicit_sdc_integrator_theta_5_ncor_8.dat <==
2.500000000000000e-01 1.565495673726949e-01
1.250000000000000e-01 5.580501027199507e-03
6.250000000000000e-02 3.655307675162241e-05
3.125000000000000e-02 6.041321117381612e-08
1.562500000000000e-02 1.436746157347344e-10
7.812500000000000e-03 4.902370902137108e-12
3.906250000000000e-03 7.713762652560893e-13
1.953125000000000e-03 1.013523292535521e-12

